On Age of Information for Discrete Time Status Updating System With Ber/G/1/1 Queues

In this paper, we consider the age of information (AoI) of a discrete time status updating system, focusing on finding the stationary AoI distribution assuming that the Ber/G/1/1 queue is used. Following the standard queueing theory, we show that by invoking a two-dimensional state vector which tracks the AoI and packet age in system simultaneously, the stationary AoI distribution can be derived by analyzing the steady state of the constituted two-dimensional stochastic process. We give the general formula of the AoI distribution and calculate the explicit expression when the service time is also geometrically distributed. The discrete and continuous AoI are compared, we depict the mean of discrete AoI and that of continuous time AoI for system with M/M/1/1 queue. Although the stationary AoI distribution of some continuous time single-server system has been determined before, in this paper, we shall prove that the standard queueing theory is still appliable to analyze the discrete AoI, which is even stronger than the proposed methods handling the continuous AoI.

==> paperlist.txt <==
@INPROCEEDINGS{1,  
  title={Minimizing age of information in vehicular networks},   
  author={Sanjit Kaul and Marco Gruteser and Vinuth Rai and John Kenney},  
  booktitle={8th Annu. IEEE Commun. Soc. Conf. Sensor, Mesh Ad-Hoc Commun. Netw. (SECOM)},   
  year={Jun. 2011},  
  volume={},  
  number={},  
  pages={350-358},  
  doi={10.1109/SAHCN.2011.5984917}
}



@ARTICLE{2,  
  title={Age of Information: An Introduction and Survey},   
  author={Roy D. Yates and Yin Sun and D. Richard Brown and Sanjit K. Kaul and Eytan Modiano and Sennur Ulukus},  
  journal={IEEE J. Sel. Areas Commun.},   
  year={2021},  
  volume={39},  
  number={5},  
  pages={1183-1210},  
  doi={10.1109/JSAC.2021.3065072}
}





@INPROCEEDINGS{3,  
  title={Real-time status: How often should one update?},   
  author={Sanjit Kaul and Roy Yates and Marco Gruteser},  
  booktitle={IEEE Int. Conf. Comput. Commun. (INFOCOM)},   
  year={Mar. 2012},  
  volume={},  
  number={},  
  pages={2731-2735},  
  doi={10.1109/INFCOM.2012.6195689}
}






@INPROCEEDINGS{4,  
  title={Status updates through queues},   
  author={Sanjit K. Kaul and Roy D. Yates and Marco Gruteser},  
  booktitle={46th Annu. Conf. Inf. Sci. Syst.},   
  year={2012},  
  volume={},  
  number={},  
  pages={1-6},  
  doi={10.1109/CISS.2012.6310931}
}






@ARTICLE{5,  
  title={The Age of Information: Real-Time Status Updating by Multiple Sources},   
  author={Roy D. Yates and Sanjit K. Kaul},  
  journal={IEEE Trans. Inf. Theory},   
  year={2019},  
  volume={65},  
  number={3},  
  pages={1807-1827},  
  doi={10.1109/TIT.2018.2871079}
}





@ARTICLE{6,  
  title={Effect of Message Transmission Path Diversity on Status Age},   
  author={Clement Kam and Sastry Kompella and Gam D. Nguyen and Anthony Ephremides},  
  journal={IEEE Trans. Inf. Theory},   
  year={2016},  
  volume={62},  
  number={3},  
  pages={1360-1374},  
  doi={10.1109/TIT.2015.2511791}
}





@ARTICLE{7,  
  title={On the Age of Information in Status Update Systems With Packet Management},   
  author={Maice Costa and Marian Codreanu and Anthony Ephremides},  
  journal={IEEE Trans. Inf. Theory},   
  year={2016},  
  volume={62},  
  number={4},  
  pages={1897-1910},  
  doi={10.1109/TIT.2016.2533395}
}








@article{8,
  title={Age of Information for Discrete Time Queues},
  author={Vishrant Tripathi and Rajat Talak and Eytan Modiano},
  journal={arXiv:1901.10463v1},
  year={2019},
}






@ARTICLE{9,  
  title={The Age of Information in a Discrete Time Queue: Stationary Distribution and Non-Linear Age Mean Analysis},   
  author={Antzela Kosta and Nikolaos Pappas and Anthony Ephremides and Vangelis Angelakis},  
  journal={IEEE J. Sel. Areas Commun.},   
  year={2021},  
  volume={39},  
  number={5},  
  pages={1352-1364},  
  doi={10.1109/JSAC.2021.3065045}
}



@article{10,  
  title={Finding the Exact Distribution of (Peak) Age of Information for Queues of PH/PH/1/1 and M/PH/1/2 Type},   
  author={Nail Akar and Ozancan Doğan and Eray Unsal Atay},  
  journal={IEEE Trans. Commun.},   
  year={2020},  
  volume={68},  
  number={9},  
  pages={5661-5672},  
  doi={10.1109/TCOMM.2020.3002994}
}







@ARTICLE{11,  
  title={Discrete-time Queueing Model of Age of Information with Multiple Information Sources},   
  author={Nail Akar},  
  journal={IEEE Internet Things J.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/JIOT.2021.3053768}
}






@ARTICLE{12,  
  title={The Multi-Source Probabilistically Preemptive M/PH/1/1 Queue with Packet Errors},   
  author={Ozancan Dogan and Nail Akar},  
  journal={IEEE Trans. Commun.},   
  year={2021},  
  volume={},  
  number={},  
  pages={1-1},  
  doi={10.1109/TCOMM.2021.3106347}
}






@ARTICLE{13,  
  title={A General Formula for the Stationary Distribution of the Age of Information and Its Application to Single-Server Queues},   
  author={Yoshiaki Inoue and Hiroyuki Masuyama and Tetsuya Takine and Toshiyuki Tanaka},  
  journal={IEEE Trans. Inf. Theory},   
  year={2019},  
  volume={65},  
  number={12},  
  pages={8305-8324},  
  doi={10.1109/TIT.2019.2938171}
}




@article{14,
  title={Analysis of Discrete Age of Information for The System with Ber/G/1/1 Queues},
  author={Jixiang Zhang and Yinfei Xu},
  journal={Available online: https://v2.fangcloud.com/apps/files/desktop/files/own?preview=279004685986},
}



